The Wilderness Area Data Set: Adapting the Covertype data set for unsupervised learning

Benchmark data sets are of vital importance in machine learning research, as indicated by the number of repositories that exist to make them publicly available. Although many of these are usable in the stream mining context as well, it is less obvious which data sets can be used to evaluate data stream clustering algorithms. We note that the classic Covertype data set's size makes it attractive for use in stream mining but unfortunately it is specifically designed for classification. Here we detail the process of transforming the Covertype data set into one amenable for unsupervised learning, which we call the Wilderness Area data set. Our quantitative analysis allows us to conclude that the Wilderness Area data set is more appropriate for unsupervised learning than the original Covertype data set.

==> correlation.csv <==
attribute,covertype,wilderness
1,0.28604,0.3328
2,0.22405,0.3083
3,0.15171,0.2029
4,0.14725,0.1782
5,0.12974,0.1505
6,0.11429,0.1473
7,0.11341,0.1399
8,0.11109,0.1061
9,0.10928,0.1037
10,0.09523,0.0943
11,0.09514,0.0805
12,0.09419,0.0487


==> infoGain.csv <==
attribute,covertype,wilderness
1,0.6591281,0.9626
2,0.2107781,0.402
3,0.1311868,0.3125
4,0.1056227,0.272
5,0.0961874,0.2026
6,0.0923261,0.0748
7,0.052134,0.0685
8,0.0448905,0.0583
9,0.0439812,0.0539
10,0.0428084,0.0444
11,0.0418589,0.044
12,0.0405068,0.0271

